The 2022 n2c2/UW Shared Task on Extracting Social Determinants of Health

Objective: The n2c2/UW SDOH Challenge explores the extraction of social determinant of health (SDOH) information from clinical notes. The objectives include the advancement of natural language processing (NLP) information extraction techniques for SDOH and clinical information more broadly. This paper presents the shared task, data, participating teams, performance results, and considerations for future work. Materials and Methods: The task used the Social History Annotated Corpus (SHAC), which consists of clinical text with detailed event-based annotations for SDOH events such as alcohol, drug, tobacco, employment, and living situation. Each SDOH event is characterized through attributes related to status, extent, and temporality. The task includes three subtasks related to information extraction (Subtask A), generalizability (Subtask B), and learning transfer (Subtask C). In addressing this task, participants utilized a range of techniques, including rules, knowledge bases, n-grams, word embeddings, and pretrained language models (LM). Results: A total of 15 teams participated, and the top teams utilized pretrained deep learning LM. The top team across all subtasks used a sequence-to-sequence approach achieving 0.901 F1 for Subtask A, 0.774 F1 Subtask B, and 0.889 F1 for Subtask C. Conclusions: Similar to many NLP tasks and domains, pretrained LM yielded the best performance, including generalizability and learning transfer. An error analysis indicates extraction performance varies by SDOH, with lower performance achieved for conditions, like substance use and homelessness, that increase health risks (risk factors) and higher performance achieved for conditions, like substance abstinence and living with family, that reduce health risks (protective factors).

==> supplemental_files/contributorship.txt <==





All authors contributed to the organization of the shared task and the n2c2 workshop at which the shared task results were presented. KL performed the data analysis and drafted the initial manuscript. All authors contributed to the interpretation of the data, manuscript revisions, and intellectual value to the manuscript.







==================================================================================================
Examples
==================================================================================================
https://academic.oup.com/jamia/article/27/10/1529/5910736
Y-FL and AR organized and ran the shared task. Y-FL and SH performed data analysis and error analysis. SH is the primary author of this manuscript, with contributions from OU, Y-FL, and AR. SH, OU, YW, and FS organized the n2c2 workshop at which the shared task results were presented. Y-FL and SH contributed equally to this work.

https://academic.oup.com/jamia/article/25/3/353/4677327?searchresult=1
SS and HL conceived the study and design. SS and YW acquired the data and implemented the algorithms. SS performed the analysis and drafted the initial manuscript. All authors participated in interpretation of the data and contributed to manuscript revisions.

https://academic.oup.com/jamia/article/23/6/1199/2399316#210302453
S.P., W.B., and E.D. were the primary authors of this paper. J.C. and R.L.G. also contributed substantially to the paper and, in particular, contributed significantly to the “case study” portion of the paper. E.B., A.B., A.S., and B.T. all contributed intellectual value and text to the paper.

https://academic.oup.com/jamia/advance-article/doi/10.1093/jamia/ocac216/6839857?login=true#382343322
JG conceived and designed the study. SY performed the full-text review. JG and SY analyzed and interpreted the data. JG, PV, and SY drafted and revised the manuscript. JG, PV, SY, ES, and KT approved the final manuscript.

https://academic.oup.com/jamia/advance-article/doi/10.1093/jamia/ocac221/6835770?searchresult=1#382233729
ASN and JC contributed equally as co-senior authors.


JBI CREDIT categories
Conceptualization; Data curation; Formal analysis; Funding acquisition; Investigation; Methodology; Project administration; Resources; Software; Supervision; Validation; Visualization; Roles/Writing - original draft; Writing - review & editing


==> supplemental_files/cover_letter_initial.txt <==
Kevin Lybarger
Assistant Professor
Department of Information Sciences and Technology
George Mason University
4400 University Dr. MSN 1G8
Fairfax, VA 22030
klybarge@gmu.edu 


November 28, 2022 


Dr. Suzanne Bakken
Editor-in-Chief
Journal of the American Medical Informatics Association


Dear Dr. Bakken,

I am pleased to submit an original research article entitled ``The 2022 n2c2/UW Shared Task on Extracting Social Determinants of Health'' to be considered for publication in the Journal of the American Medical Informatics Association Focus Issue on Social Determinants of Health (SDOH) Extraction.

This manuscript summarizes the National NLP Clinical Challenges (n2c2) extraction task, Track 2: Extracting Social Determinants of Health (n2c2/UW SDOH Challenge). The n2c2/UW SDOH Challenge explores the extraction of detailed semantic representations of substance use (alcohol, drug, and tobacco), employment, and living situation from clinical text. This manuscript summarizes the data, participating teams, performance results, and error analysis associated with the extraction challenge. This work advances SDOH information extraction and contributes to our understanding of SDOH information within the electronic health record. 

This manuscript has not been previously published and is not under consideration elsewhere. Dr. Özlem Uzuner, Dr Meliha Yetisgen, and I are co-editors on the JAMIA SDOH focus issue. We have no additional conflicts of interest to disclose. Thank you for your consideration.

Sincerely,

Kevin Lybarger
